Exponential convergence of hp-FEM for the integral fractional Laplacian in 1D

We prove weighted analytic regularity for the solution of the integral fractional Poisson problem on bounded intervals with analytic right-hand side. Based on this regularity result, we prove exponential convergence of the hp-FEM on geometric boundary-refined meshes.

==> dataS03.txt <==
L, err, A 
1, 5.825e-01, 1 
2, 2.759e-01, 1 
3, 1.549e-01, 1 
4, 9.417e-02, 1 
5, 6.006e-02, 1 
6, 3.955e-02, 1 
7, 2.664e-02, 1 
8, 1.826e-02, 1 
9, 1.268e-02, 1 
10, 8.903e-03, 1 


==> dataS03p1.txt <==
L, err, A 
1, 5.825e-01, 1 
2, 4.436e-01, 1 
3, 3.398e-01, 1 
4, 2.617e-01, 1 
5, 2.021e-01, 1 
6, 1.562e-01, 1 
7, 1.209e-01, 1 
8, 9.355e-02, 1 
9, 7.243e-02, 1 
10, 5.608e-02, 1 


==> dataS05.txt <==
L, err, A 
1, 4.986e-01, 1 
2, 2.160e-01, 1 
3, 1.184e-01, 1 
4, 7.112e-02, 1 
5, 4.502e-02, 1 
6, 2.949e-02, 1 
7, 1.979e-02, 1 
8, 1.352e-02, 1 
9, 9.370e-03, 1 
10, 6.566e-03, 1 


==> dataS05p1.txt <==
L, err, A 
1, 4.986e-01, 1 
2, 3.736e-01, 1 
3, 2.830e-01, 1 
4, 2.166e-01, 1 
5, 1.666e-01, 1 
6, 1.285e-01, 1 
7, 9.929e-02, 1 
8, 7.679e-02, 1 
9, 5.943e-02, 1 
10, 4.601e-02, 1 


==> dataS07.txt <==
L, err, A 
1, 3.762e-01, 1 
2, 1.331e-01, 1 
3, 7.104e-02, 1 
4, 4.208e-02, 1 
5, 2.636e-02, 1 
6, 1.709e-02, 1 
7, 1.131e-02, 1 
8, 7.575e-03, 1 
9, 5.068e-03, 1 
10, 3.323e-03, 1 


==> dataS07p1.txt <==
L, err, A 
1, 3.770e-01, 1 
2, 2.684e-01, 1 
3, 1.964e-01, 1 
4, 1.470e-01, 1 
5, 1.115e-01, 1 
6, 8.531e-02, 1 
7, 6.557e-02, 1 
8, 5.054e-02, 1 
9, 3.902e-02, 1 
10, 3.015e-02, 1 

